Artificial Intelligence in the Service of Entrepreneurial Finance: Knowledge Structure and the Foundational Algorithmic Paradigm

While the application of Artificial Intelligence in Finance has a long tradition, its potential in Entrepreneurship has been intensively explored only recently. In this context, Entrepreneurial Finance is a particularly fertile ground for future Artificial Intelligence proliferation. To support the latter, the study provides a bibliometric review of Artificial Intelligence applications in (1) entrepreneurial finance literature, and (2) corporate finance literature with implications for Entrepreneurship. Rigorous search and screening procedures of the scientific database Web of Science Core Collection resulted in the identification of 1890 relevant journal articles subjected to analysis. The bibliometric analysis gives a rich insight into the knowledge field's conceptual, intellectual, and social structure, indicating nascent and underdeveloped research directions. As far as we were able to identify, this is the first study to map and bibliometrically analyze the academic field concerning the relationship between Artificial Intelligence, Entrepreneurship, and Finance, and the first review that deals with Artificial Intelligence methods in Entrepreneurship. According to the results, Artificial Neural Network, Deep Neural Network and Support Vector Machine are highly represented in almost all identified topic niches. At the same time, applying Topic Modeling, Fuzzy Neural Network and Growing Hierarchical Self-organizing Map is quite rare. As an element of the research, and before final remarks, the article deals as well with a discussion of certain gaps in the relationship between Computer Science and Economics. These gaps do represent problems in the application of Artificial Intelligence in Economic Science. As a way to at least in part remedy this situation, the foundational paradigm and the bespoke demonstration of the Monte Carlo randomized algorithm are presented.

==> podaci/Annual_Production.csv <==
Year,Articles
1991,2
1992,2
1993,3
1994,3
1995,6
1996,9
1997,3
1998,5
1999,6
2000,8
2001,7
2002,4
2003,8
2004,8
2005,18
2006,23
2007,21
2008,29
2009,41
2010,41
2011,53
2012,64
2013,31
2014,41
2015,48
2016,66
2017,62
2018,64
2019,136
2020,185
2021,279
2022,416
2023,97


==> podaci/Annual_Total_Citation_per_Year.csv <==
Year,MeanTCperArt,N,MeanTCperYear,CitableYears
1991,3.5,2.00,0.11,33
1992,9,2.00,0.28,32
1993,157.33,3.00,5.08,31
1994,279.33,3.00,9.31,30
1995,56.5,6.00,1.95,29
1996,104.67,9.00,3.74,28
1997,67,3.00,2.48,27
1998,82,5.00,3.15,26
1999,93.67,6.00,3.75,25
2000,184.25,8.00,7.68,24
2001,83.57,7.00,3.63,23
2002,107.75,4.00,4.90,22
2003,28.88,8.00,1.38,21
2004,42.5,8.00,2.12,20
2005,96.5,18.00,5.08,19
2006,41.26,23.00,2.29,18
2007,86.9,21.00,5.11,17
2008,54.14,29.00,3.38,16
2009,62.83,41.00,4.19,15
2010,54.54,41.00,3.90,14
2011,44.85,53.00,3.45,13
2012,52.39,64.00,4.37,12
2013,41.19,31.00,3.74,11
2014,37.95,41.00,3.80,10
2015,43.54,48.00,4.84,9
2016,29.08,66.00,3.63,8
2017,29.08,62.00,4.15,7
2018,22.53,64.00,3.76,6
2019,20.6,136.00,4.12,5
2020,20.52,185.00,5.13,4
2021,8.5,279.00,2.83,3
2022,2.39,416.00,1.20,2
2023,1.03,97.00,1.03,1


==> podaci/Annual_Total_Citation_per_Year_ponderirano.csv <==
Year,Ponderirano
1991,0.0233333333333333
1992,0.06125
1993,1.14709677419355
1994,2.17233333333333
1995,0.470689655172414
1996,0.935
1997,0.642962962962963
1998,0.848076923076923
1999,1.05
2000,2.24
2001,1.10478260869565
2002,1.55909090909091
2003,0.46
2004,0.742
2005,1.87157894736842
2006,0.890555555555555
2007,2.10411764705882
2008,1.47875
2009,1.95533333333333
2010,1.95
2011,1.85769230769231
2012,2.54916666666667
2013,2.38
2014,2.66
2015,3.76444444444444
2016,3.17625
2017,4.15
2018,4.38666666666667
2019,5.768
2020,8.9775
2021,6.60333333333333
2022,4.2
2023,7.21


==> podaci/Countries_Production_Over_Time/CHI.csv <==
Country,Year,Articles
CHINA,1991,0
CHINA,1992,0
CHINA,1993,0
CHINA,1994,0
CHINA,1995,0
CHINA,1996,1
CHINA,1997,2
CHINA,1998,4
CHINA,1999,4
CHINA,2000,4
CHINA,2001,4
CHINA,2002,4
CHINA,2003,6
CHINA,2004,8
CHINA,2005,13
CHINA,2006,35
CHINA,2007,48
CHINA,2008,83
CHINA,2009,127
CHINA,2010,165
CHINA,2011,239
CHINA,2012,310
CHINA,2013,358
CHINA,2014,421
CHINA,2015,471
CHINA,2016,538
CHINA,2017,599
CHINA,2018,660
CHINA,2019,800
CHINA,2020,930
CHINA,2021,1247
CHINA,2022,1857
CHINA,2023,1968


==> podaci/Countries_Production_Over_Time/FR.csv <==
Country,Year,Articles
FRANCE,1991,0
FRANCE,1992,0
FRANCE,1993,0
FRANCE,1994,0
FRANCE,1995,0
FRANCE,1996,0
FRANCE,1997,0
FRANCE,1998,0
FRANCE,1999,0
FRANCE,2000,0
FRANCE,2001,0
FRANCE,2002,0
FRANCE,2003,0
FRANCE,2004,0
FRANCE,2005,0
FRANCE,2006,3
FRANCE,2007,3
FRANCE,2008,3
FRANCE,2009,3
FRANCE,2010,12
FRANCE,2011,15
FRANCE,2012,18
FRANCE,2013,18
FRANCE,2014,18
FRANCE,2015,18
FRANCE,2016,18
FRANCE,2017,25
FRANCE,2018,40
FRANCE,2019,50
FRANCE,2020,68
FRANCE,2021,110
FRANCE,2022,135
FRANCE,2023,148


==> podaci/Countries_Production_Over_Time/IND.csv <==
Country,Year,Articles
INDIA,1991,0
INDIA,1992,0
INDIA,1993,0
INDIA,1994,0
INDIA,1995,0
INDIA,1996,0
INDIA,1997,0
INDIA,1998,0
INDIA,1999,0
INDIA,2000,0
INDIA,2001,0
INDIA,2002,0
INDIA,2003,0
INDIA,2004,0
INDIA,2005,0
INDIA,2006,0
INDIA,2007,4
INDIA,2008,4
INDIA,2009,8
INDIA,2010,10
INDIA,2011,15
INDIA,2012,21
INDIA,2013,21
INDIA,2014,23
INDIA,2015,24
INDIA,2016,37
INDIA,2017,42
INDIA,2018,52
INDIA,2019,69
INDIA,2020,102
INDIA,2021,133
INDIA,2022,214
INDIA,2023,230


==> podaci/Countries_Production_Over_Time/IRA.csv <==
Country,Year,Articles
IRAN,1991,0
IRAN,1992,0
IRAN,1993,0
IRAN,1994,0
IRAN,1995,0
IRAN,1996,0
IRAN,1997,0
IRAN,1998,0
IRAN,1999,0
IRAN,2000,0
IRAN,2001,0
IRAN,2002,0
IRAN,2003,0
IRAN,2004,0
IRAN,2005,0
IRAN,2006,0
IRAN,2007,5
IRAN,2008,5
IRAN,2009,7
IRAN,2010,7
IRAN,2011,25
IRAN,2012,38
IRAN,2013,43
IRAN,2014,46
IRAN,2015,56
IRAN,2016,78
IRAN,2017,95
IRAN,2018,99
IRAN,2019,99
IRAN,2020,113
IRAN,2021,128
IRAN,2022,135
IRAN,2023,135


==> podaci/Countries_Production_Over_Time/IT.csv <==
Country,Year,Articles
ITALY,1991,1
ITALY,1992,1
ITALY,1993,1
ITALY,1994,2
ITALY,1995,2
ITALY,1996,2
ITALY,1997,2
ITALY,1998,4
ITALY,1999,4
ITALY,2000,4
ITALY,2001,4
ITALY,2002,4
ITALY,2003,4
ITALY,2004,4
ITALY,2005,4
ITALY,2006,4
ITALY,2007,4
ITALY,2008,7
ITALY,2009,9
ITALY,2010,9
ITALY,2011,9
ITALY,2012,11
ITALY,2013,14
ITALY,2014,16
ITALY,2015,16
ITALY,2016,21
ITALY,2017,21
ITALY,2018,25
ITALY,2019,44
ITALY,2020,62
ITALY,2021,93
ITALY,2022,125
ITALY,2023,133


==> podaci/Countries_Production_Over_Time/KOR.csv <==
Country,Year,Articles
KOREA,1991,0
KOREA,1992,0
KOREA,1993,0
KOREA,1994,0
KOREA,1995,0
KOREA,1996,4
KOREA,1997,6
KOREA,1998,6
KOREA,1999,8
KOREA,2000,12
KOREA,2001,12
KOREA,2002,16
KOREA,2003,18
KOREA,2004,27
KOREA,2005,40
KOREA,2006,47
KOREA,2007,47
KOREA,2008,50
KOREA,2009,57
KOREA,2010,71
KOREA,2011,77
KOREA,2012,91
KOREA,2013,94
KOREA,2014,99
KOREA,2015,103
KOREA,2016,112
KOREA,2017,115
KOREA,2018,123
KOREA,2019,142
KOREA,2020,167
KOREA,2021,188
KOREA,2022,217
KOREA,2023,233


==> podaci/Countries_Production_Over_Time/SPA.csv <==
Country,Year,Articles
SPAIN,1991,0
SPAIN,1992,0
SPAIN,1993,0
SPAIN,1994,0
SPAIN,1995,2
SPAIN,1996,3
SPAIN,1997,3
SPAIN,1998,3
SPAIN,1999,3
SPAIN,2000,3
SPAIN,2001,3
SPAIN,2002,3
SPAIN,2003,4
SPAIN,2004,4
SPAIN,2005,10
SPAIN,2006,12
SPAIN,2007,12
SPAIN,2008,24
SPAIN,2009,27
SPAIN,2010,30
SPAIN,2011,42
SPAIN,2012,57
SPAIN,2013,66
SPAIN,2014,68
SPAIN,2015,80
SPAIN,2016,86
SPAIN,2017,97
SPAIN,2018,97
SPAIN,2019,124
SPAIN,2020,161
SPAIN,2021,184
SPAIN,2022,219
SPAIN,2023,229


==> podaci/Countries_Production_Over_Time/TUR.csv <==
Country,Year,Articles
TURKEY,1991,0
TURKEY,1992,0
TURKEY,1993,0
TURKEY,1994,0
TURKEY,1995,0
TURKEY,1996,0
TURKEY,1997,0
TURKEY,1998,1
TURKEY,1999,1
TURKEY,2000,1
TURKEY,2001,1
TURKEY,2002,1
TURKEY,2003,1
TURKEY,2004,1
TURKEY,2005,3
TURKEY,2006,3
TURKEY,2007,3
TURKEY,2008,3
TURKEY,2009,14
TURKEY,2010,16
TURKEY,2011,16
TURKEY,2012,23
TURKEY,2013,29
TURKEY,2014,30
TURKEY,2015,34
TURKEY,2016,34
TURKEY,2017,34
TURKEY,2018,39
TURKEY,2019,52
TURKEY,2020,65
TURKEY,2021,84
TURKEY,2022,106
TURKEY,2023,106


==> podaci/Countries_Production_Over_Time/UK.csv <==
Country,Year,Articles
UNITED KINGDOM,1991,0
UNITED KINGDOM,1992,0
UNITED KINGDOM,1993,0
UNITED KINGDOM,1994,0
UNITED KINGDOM,1995,0
UNITED KINGDOM,1996,0
UNITED KINGDOM,1997,0
UNITED KINGDOM,1998,0
UNITED KINGDOM,1999,1
UNITED KINGDOM,2000,1
UNITED KINGDOM,2001,1
UNITED KINGDOM,2002,1
UNITED KINGDOM,2003,1
UNITED KINGDOM,2004,1
UNITED KINGDOM,2005,4
UNITED KINGDOM,2006,9
UNITED KINGDOM,2007,12
UNITED KINGDOM,2008,13
UNITED KINGDOM,2009,17
UNITED KINGDOM,2010,19
UNITED KINGDOM,2011,19
UNITED KINGDOM,2012,25
UNITED KINGDOM,2013,27
UNITED KINGDOM,2014,32
UNITED KINGDOM,2015,36
UNITED KINGDOM,2016,51
UNITED KINGDOM,2017,53
UNITED KINGDOM,2018,63
UNITED KINGDOM,2019,88
UNITED KINGDOM,2020,122
UNITED KINGDOM,2021,158
UNITED KINGDOM,2022,220
UNITED KINGDOM,2023,236


==> podaci/Countries_Production_Over_Time/USA.csv <==
Country,Year,Articles
USA,1991,1
USA,1992,3
USA,1993,5
USA,1994,5
USA,1995,9
USA,1996,13
USA,1997,13
USA,1998,17
USA,1999,26
USA,2000,38
USA,2001,44
USA,2002,46
USA,2003,51
USA,2004,57
USA,2005,69
USA,2006,74
USA,2007,80
USA,2008,93
USA,2009,99
USA,2010,116
USA,2011,122
USA,2012,143
USA,2013,151
USA,2014,167
USA,2015,184
USA,2016,196
USA,2017,212
USA,2018,236
USA,2019,302
USA,2020,377
USA,2021,490
USA,2022,623
USA,2023,676


==> podaci/MCalgos.csv <==
BrojIzvrsavanja,VjerojatnostPogreske,VjerojatnostOptimuma,Rjesenje
1,0.5,0.5,1
2,0.25,0.75,0
3,0.125,0.875,0
4,0.0625,0.9375,0
5,0.03125,0.96875,1
6,0.015625,0.984375,1
7,0.0078125,0.9921875,0
8,0.00390625,0.99609375,1
9,0.001953125,0.998046875,0
10,0.0009765625,0.9990234375,1


==> podaci/RFYS_doc_year.csv <==
Godine,Br. referenci
1764,1
1765,0
1766,0
1767,0
1768,0
1769,0
1770,0
1771,0
1772,0
1773,0
1774,0
1775,0
1776,1
1777,0
1778,0
1779,0
1780,0
1781,2
1782,0
1783,0
1784,0
1785,0
1786,0
1787,0
1788,0
1789,0
1790,0
1791,0
1792,0
1793,0
1794,0
1795,0
1796,0
1797,0
1798,0
1799,0
1800,0
1801,0
1802,0
1803,0
1804,0
1805,0
1806,0
1807,0
1808,0
1809,0
1810,0
1811,0
1812,0
1813,0
1814,0
1815,0
1816,0
1817,1
1818,1
1819,0
1820,0
1821,1
1822,0
1823,0
1824,0
1825,0
1826,0
1827,0
1828,0
1829,0
1830,0
1831,0
1832,0
1833,0
1834,0
1835,0
1836,0
1837,0
1838,0
1839,0
1840,0
1841,0
1842,0
1843,0
1844,0
1845,0
1846,0
1847,1
1848,0
1849,1
1850,0
1851,0
1852,0
1853,0
1854,0
1855,0
1856,0
1857,0
1858,0
1859,1
1860,0
1861,0
1862,0
1863,0
1864,0
1865,0
1866,0
1867,2
1868,1
1869,0
1870,0
1871,0
1872,1
1873,1
1874,0
1875,0
1876,0
1877,0
1878,0
1879,0
1880,0
1881,0
1882,0
1883,0
1884,0
1885,0
1886,0
1887,0
1888,0
1889,0
1890,1
1891,0
1892,0
1893,0
1894,0
1895,0
1896,0
1897,0
1898,0
1899,0
1900,1
1901,1
1902,0
1903,0
1904,1
1905,1
1906,0
1907,0
1908,1
1909,1
1910,0
1911,0
1912,2
1913,1
1914,1
1915,2
1916,0
1917,0
1918,0
1919,0
1920,2
1921,2
1922,1
1923,1
1924,0
1925,0
1926,3
1927,0
1928,0
1929,1
1930,0
1931,6
1932,21
1933,3
1934,7
1935,11
1936,5
1937,3
1938,3
1939,4
1940,4
1941,8
1942,9
1943,2
1944,5
1945,4
1946,4
1947,7
1948,8
1949,7
1950,8
1951,12
1952,11
1953,11
1954,8
1955,7
1956,11
1957,13
1958,23
1959,28
1960,23
1961,20
1962,23
1963,26
1964,16
1965,40
1966,45
1967,32
1968,49
1969,47
1970,39
1971,46
1972,70
1973,59
1974,85
1975,76
1976,77
1977,133
1978,106
1979,120
1980,150
1981,129
1982,157
1983,173
1984,198
1985,199
1986,224
1987,255
1988,288
1989,312
1990,468
1991,433
1992,487
1993,515
1994,571
1995,646
1996,697
1997,711
1998,802
1999,835
2000,930
2001,999
2002,1118
2003,1234
2004,1321
2005,1348
2006,1504
2007,1544
2008,1718
2009,1810
2010,1912
2011,2023
2012,2157
2013,2075
2014,2454
2015,2752
2016,3200
2017,3812
2018,4289
2019,4640
2020,4451
2021,3318
2022,1395
2023,83


==> podaci/RPYS.csv <==
Year,Citations,diffMedian5,diffMedian
1764,2,2,2
1765,0,0,0
1766,0,0,0
1767,0,0,0
1768,0,0,0
1769,0,0,0
1770,0,0,0
1771,0,0,0
1772,0,0,0
1773,0,0,0
1774,0,0,0
1775,0,0,0
1776,1,1,1
1777,0,0,0
1778,0,0,0
1779,0,0,0
1780,0,0,0
1781,2,2,2
1782,0,0,0
1783,0,0,0
1784,0,0,0
1785,0,0,0
1786,0,0,0
1787,0,0,0
1788,0,0,0
1789,0,0,0
1790,0,0,0
1791,0,0,0
1792,0,0,0
1793,0,0,0
1794,0,0,0
1795,0,0,0
1796,0,0,0
1797,0,0,0
1798,0,0,0
1799,0,0,0
1800,0,0,0
1801,0,0,0
1802,0,0,0
1803,0,0,0
1804,0,0,0
1805,0,0,0
1806,0,0,0
1807,0,0,0
1808,0,0,0
1809,0,0,0
1810,0,0,0
1811,0,0,0
1812,0,0,0
1813,0,0,0
1814,0,0,0
1815,0,0,0
1816,0,0,0
1817,1,1,1
1818,1,1,1
1819,0,0,0
1820,0,0,0
1821,1,0,0
1822,0,0,0
1823,0,0,0
1824,0,0,0
1825,0,0,0
1826,0,0,0
1827,0,0,0
1828,0,0,0
1829,0,0,0
1830,0,0,0
1831,0,0,0
1832,0,0,0
1833,0,0,0
1834,0,0,0
1835,0,0,0
1836,0,0,0
1837,0,0,0
1838,0,0,0
1839,0,0,0
1840,0,0,0
1841,0,0,0
1842,0,0,0
1843,0,0,0
1844,0,0,0
1845,0,0,0
1846,0,0,0
1847,1,1,1
1848,0,0,0
1849,1,1,1
1850,0,0,0
1851,0,0,0
1852,0,0,0
1853,0,0,0
1854,0,0,0
1855,0,0,0
1856,0,0,0
1857,0,0,0
1858,0,0,0
1859,1,1,1
1860,0,0,0
1861,0,0,0
1862,0,0,0
1863,0,0,0
1864,0,0,0
1865,0,0,0
1866,0,0,0
1867,2,2,2
1868,1,1,1
1869,0,0,0
1870,0,0,0
1871,0,0,0
1872,1,1,1
1873,1,1,1
1874,0,0,0
1875,0,0,0
1876,0,0,0
1877,0,0,0
1878,0,0,0
1879,0,0,0
1880,0,0,0
1881,0,0,0
1882,0,0,0
1883,0,0,0
1884,0,0,0
1885,0,0,0
1886,0,0,0
1887,0,0,0
1888,0,0,0
1889,0,0,0
1890,1,1,1
1891,0,0,0
1892,0,0,0
1893,0,0,0
1894,0,0,0
1895,0,0,0
1896,0,0,0
1897,0,0,0
1898,0,0,0
1899,0,0,0
1900,2,2,2
1901,2,2,2
1902,0,0,0
1903,0,0,0
1904,1,0,0
1905,1,0,0
1906,0,0,0
1907,0,0,0
1908,1,0,0
1909,2,1,1
1910,0,0,0
1911,0,0,0
1912,3,2,2
1913,1,0,0
1914,1,0,0
1915,2,1,1
1916,0,-1,0
1917,0,-1,0
1918,0,0,0
1919,0,0,0
1920,2,2,2
1921,2,2,2
1922,1,0,0
1923,1,0,0
1924,0,-1,0
1925,0,-1,0
1926,3,2,2
1927,0,0,0
1928,0,0,0
1929,1,1,1
1930,0,0,0
1931,9,9,9
1932,59,58,58
1933,4,0,0
1934,7,0,0
1935,20,11,11
1936,47,27,27
1937,10,0,0
1938,3,-7,0
1939,4,-6,0
1940,19,9,9
1941,20,10,10
1942,18,0,0
1943,14,-4,0
1944,7,-11,0
1945,14,0,0
1946,5,-9,0
1947,13,0,0
1948,18,5,5
1949,7,-6,0
1950,14,1,1
1951,16,2,2
1952,21,5,5
1953,28,12,12
1954,8,-8,0
1955,12,-4,0
1956,14,0,0
1957,14,0,0
1958,46,32,32
1959,44,30,30
1960,47,3,3
1961,34,-10,0
1962,34,-10,0
1963,49,5,5
1964,23,-11,0
1965,68,34,34
1966,353,304,304
1967,51,0,0
1968,602,534,534
1969,71,0,0
1970,119,0,0
1971,59,-12,0
1972,228,109,109
1973,132,13,13
1974,233,101,101
1975,144,0,0
1976,154,0,0
1977,403,249,249
1978,174,0,0
1979,185,11,11
1980,627,442,442
1981,262,0,0
1982,312,50,50
1983,330,18,18
1984,624,294,294
1985,471,141,141
1986,469,0,0
1987,487,16,16
1988,479,0,0
1989,576,97,97
1990,910,423,423
1991,874,298,298
1992,999,125,125
1993,981,71,71
1994,1161,180,180
1995,1251,252,252
1996,1623,462,462
1997,1587,336,336
1998,1488,0,0
1999,1734,147,147
2000,1838,215,215
2001,2106,372,372
2002,1956,118,118
2003,2068,112,112
2004,2254,186,186
2005,2645,539,539
2006,2752,498,498
2007,2897,252,252
2008,3072,320,320
2009,3395,498,498
2010,3366,294,294
2011,3556,190,190
2012,3585,190,190
2013,3258,-137,0
2014,3917,361,361
2015,4400,815,815
2016,4823,906,906
2017,5796,1396,1396
2018,6024,1201,1201
2019,6280,484,484
2020,5757,-39,0
2021,4070,-1726,0
2022,1563,-4194,0
2023,88,-3982,0


==> podaci/Source_Dynamics.csv <==
Year,EXPERT SYSTEMS WITH APPLICATIONS,COMPUTATIONAL INTELLIGENCE AND NEUROSCIENCE,EUROPEAN JOURNAL OF OPERATIONAL RESEARCH,SUSTAINABILITY,DECISION SUPPORT SYSTEMS,IEEE ACCESS,KNOWLEDGE-BASED SYSTEMS,APPLIED SOFT COMPUTING,MOBILE INFORMATION SYSTEMS,JOURNAL OF FORECASTING,INTELLIGENT SYSTEMS IN ACCOUNTING FINANCE and MANAGEMENT,JOURNAL OF RISK AND FINANCIAL MANAGEMENT
1991,0,0,0,0,0,0,1,0,0,0,0,0
1992,0,0,0,0,0,0,1,0,0,0,0,0
1993,0,0,0,0,0,0,1,0,0,0,0,0
1994,0,0,0,0,1,0,1,0,0,0,0,0
1995,2,0,1,0,1,0,1,0,0,0,0,0
1996,4,0,2,0,3,0,1,0,0,0,0,0
1997,5,0,2,0,3,0,1,0,0,0,0,0
1998,5,0,2,0,3,0,1,0,0,0,0,0
1999,6,0,4,0,3,0,1,0,0,0,0,0
2000,8,0,4,0,3,0,1,0,0,1,0,0
2001,8,0,6,0,3,0,2,0,0,1,0,0
2002,11,0,7,0,3,0,2,0,0,1,0,0
2003,12,0,7,0,3,0,2,0,0,2,0,0
2004,12,0,9,0,4,0,2,0,0,2,0,0
2005,18,0,10,0,4,0,2,0,0,2,1,0
2006,20,0,12,0,4,0,3,0,0,2,1,0
2007,24,0,16,0,4,0,3,0,0,2,1,0
2008,31,0,17,0,6,0,6,0,0,2,1,0
2009,53,0,18,0,6,0,7,1,0,4,1,0
2010,65,0,19,0,8,0,7,1,0,6,2,0
2011,82,0,19,0,11,0,12,3,0,6,5,0
2012,104,0,21,0,12,0,17,5,0,7,8,0
2013,107,0,21,0,14,0,18,5,0,9,8,0
2014,112,0,21,0,15,0,20,8,0,10,9,0
2015,120,0,23,0,17,0,22,8,0,11,9,0
2016,127,0,25,2,20,0,23,12,0,11,11,0
2017,131,0,26,3,20,0,26,15,0,11,11,0
2018,134,1,26,4,22,2,26,17,0,11,12,0
2019,140,1,28,11,22,10,26,20,0,13,14,3
2020,147,1,31,20,27,19,26,24,0,15,16,8
2021,154,5,34,24,33,28,27,26,6,16,19,14
2022,168,42,35,34,34,32,28,27,23,19,20,20
2023,173,42,39,38,35,32,28,27,23,20,20,20


==> podaci/Source_Dynamics_Year.csv <==
Year,EXPERT SYSTEMS WITH APPLICATIONS,COMPUTATIONAL INTELLIGENCE AND NEUROSCIENCE,EUROPEAN JOURNAL OF OPERATIONAL RESEARCH,SUSTAINABILITY,DECISION SUPPORT SYSTEMS,IEEE ACCESS,KNOWLEDGE-BASED SYSTEMS,APPLIED SOFT COMPUTING,MOBILE INFORMATION SYSTEMS,JOURNAL OF FORECASTING,INTELLIGENT SYSTEMS IN ACCOUNTING FINANCE and MANAGEMENT,JOURNAL OF RISK AND FINANCIAL MANAGEMENT
1991,0,0,0,0,0,0,1,0,0,0,0,0
1992,0,0,0,0,0,0,0,0,0,0,0,0
1993,0,0,0,0,0,0,0,0,0,0,0,0
1994,0,0,0,0,1,0,0,0,0,0,0,0
1995,2,0,1,0,0,0,0,0,0,0,0,0
1996,2,0,1,0,2,0,0,0,0,0,0,0
1997,1,0,0,0,0,0,0,0,0,0,0,0
1998,0,0,0,0,0,0,0,0,0,0,0,0
1999,1,0,2,0,0,0,0,0,0,0,0,0
2000,2,0,0,0,0,0,0,0,0,1,0,0
2001,0,0,2,0,0,0,1,0,0,0,0,0
2002,3,0,1,0,0,0,0,0,0,0,0,0
2003,1,0,0,0,0,0,0,0,0,1,0,0
2004,0,0,2,0,1,0,0,0,0,0,0,0
2005,6,0,1,0,0,0,0,0,0,0,1,0
2006,2,0,2,0,0,0,1,0,0,0,0,0
2007,4,0,4,0,0,0,0,0,0,0,0,0
2008,7,0,1,0,2,0,3,0,0,0,0,0
2009,22,0,1,0,0,0,1,1,0,2,0,0
2010,12,0,1,0,2,0,0,0,0,2,1,0
2011,17,0,0,0,3,0,5,2,0,0,3,0
2012,22,0,2,0,1,0,5,2,0,1,3,0
2013,3,0,0,0,2,0,1,0,0,2,0,0
2014,5,0,0,0,1,0,2,3,0,1,1,0
2015,8,0,2,0,2,0,2,0,0,1,0,0
2016,7,0,2,2,3,0,1,4,0,0,2,0
2017,4,0,1,1,0,0,3,3,0,0,0,0
2018,3,1,0,1,2,2,0,2,0,0,1,0
2019,6,0,2,7,0,8,0,3,0,2,2,3
2020,7,0,3,9,5,9,0,4,0,2,2,5
2021,7,4,3,4,6,9,1,2,6,1,3,6
2022,14,37,1,10,1,4,1,1,17,3,1,6
2023,5,0,4,4,1,0,0,0,0,1,0,0


==> podaci/Word_Dynamics.csv <==
Year,MACHINE LEARNING,BANKRUPTCY PREDICTION,ARTIFICIAL INTELLIGENCE,NEURAL NETWORKS,DATA MINING,DEEP LEARNING,CREDIT SCORING,BANKRUPTCY,NEURAL NETWORK,LEARNING
1991,0,0,0,0,0,0,0,0,0,0
1992,0,0,1,0,0,0,0,0,0,0
1993,0,0,1,1,0,0,0,1,0,0
1994,0,1,1,2,0,0,0,1,1,0
1995,0,1,2,2,0,0,0,1,2,0
1996,0,3,2,4,0,0,0,1,3,0
1997,0,3,2,4,0,0,0,1,3,0
1998,0,3,2,6,0,0,0,1,3,0
1999,0,4,4,7,0,0,0,1,3,0
2000,0,5,4,8,0,0,0,1,4,0
2001,1,6,5,8,1,0,0,1,4,0
2002,1,8,5,8,1,0,0,1,4,0
2003,3,11,6,9,1,0,0,1,5,0
2004,3,11,6,11,2,0,0,1,5,0
2005,4,17,7,15,3,0,1,3,5,1
2006,5,19,8,20,5,0,2,7,6,1
2007,5,23,8,24,6,0,4,8,6,1
2008,6,25,10,29,8,0,8,10,8,1
2009,8,34,13,32,12,0,10,12,14,3
2010,10,41,14,37,17,0,14,15,17,3
2011,10,49,16,39,21,0,18,16,18,4
2012,11,60,18,47,32,0,21,21,20,4
2013,13,69,18,49,34,0,23,23,21,4
2014,19,74,18,52,34,0,27,24,25,4
2015,21,78,19,54,39,0,35,24,25,5
2016,24,87,21,58,43,0,38,30,33,5
2017,29,94,24,62,48,2,41,34,33,7
2018,39,102,26,63,50,3,45,35,37,7
2019,62,114,34,68,58,10,56,43,41,14
2020,105,123,53,75,67,23,63,55,49,19
2021,179,133,84,82,74,45,73,67,52,32
2022,261,139,126,89,86,72,78,73,63,53
2023,278,143,135,91,87,82,80,74,64,58

